Gaussian-Moment Relaxation Closures for Verifiable Numerical Simulation of Fast Magnetic Reconnection in Plasma

The motivating question for this dissertation was to identify the minimal requirements for fluid models of plasma to allow converged simulations that agree well with converged kinetic simulations of fast magnetic reconnection. We show that truncation closure for the deviatoric pressure or for the heat flux results in singularities. Due to the strong pressure anisotropies that arise, we study magnetic reconnection with a Gaussian-moment two-fluid MHD with isotropization of the pressure tensor. For the GEM magnetic reconnection challenge problem, our deviatoric pressure tensor agrees well with published kinetic simulations at the time of peak reconnection, but sometime thereafter the numerical solution becomes unpredictable and develops near-singularities that crash the simulation unless positivity limiters are applied. To explain these difficulties, we show that steady reconnection requires heat flux. Specifically, for two-dimensional problems invariant under 180-degree rotation about the X-point, entropy production in the vicinity of the X-point is necessary for reconnection and causes solutions to become singular for conservative models that lack heat flux. This prompts the need for a 10-moment gyrotropic heat flux closure. Using a Chapman-Enskog expansion with a Gaussian-BGK collision operator yields a heat flux closure for a magnetized 10-moment charged gas which generalizes the closure of McDonald and Groth.

==> abstract.txt <==

The motivating question for this dissertation was to identify the minimal requirements for fluid models of plasma to allow converged simulations that agree well with converged kinetic simulations of fast magnetic reconnection. We show that truncation closure for the deviatoric pressure or for the heat flux results in singularities. Due to the strong pressure anisotropies that arise, we study magnetic reconnection with a Gaussian-moment two-fluid MHD with isotropization of the pressure tensor. For the GEM magnetic reconnection challenge problem, our deviatoric pressure tensor agrees well with published kinetic simulations at the time of peak reconnection, but sometime thereafter the numerical solution becomes unpredictable and develops near-singularities that crash the simulation unless positivity limiters are applied. To explain these difficulties, we show that steady reconnection requires heat flux. Specifically, for two-dimensional problems invariant under 180-degree rotation about the X-point, entropy production in the vicinity of the X-point is necessary for reconnection and causes solutions to become singular for conservative models that lack heat flux. This prompts the need for a 10-moment gyrotropic heat flux closure. Using a Chapman-Enskog expansion with a Gaussian-BGK collision operator yields a heat flux closure for a magnetized 10-moment charged gas which generalizes the closure of McDonald and Groth.

